Accretion-powered flares from black hole-disk collisions in galactic nuclei

Black hole impacts on accretion discs in galactic nuclei can power luminous transients, but predicting their observable signatures is challenging because the post-collision flow is highly time-dependent and inhomogeneous. We present a radiative post-processing framework for relativistic hydrodynamics simulations of black hole-disc collisions. Using physically motivated prescriptions for shock heating, optical depth via an eikonal solver, and photon escape fractions that account for photon trapping and diffusion, we predict light curves and spectral energy distributions over a range of disc densities and collision velocities. Our results indicate that the emission is dominated by the long-lived accretion flow onto the secondary black hole, whose mass supply is highly super-Eddington, rather than by cooling of the unbound ejecta. In the parameter range explored, the luminosity is typically of the order of the Eddington luminosity of the secondary and can reach several times this value, and the emission is generically dominated by soft X-rays. We find that lower velocity collisions produce brighter flares, while the disc surface density mainly controls spectral evolution: low-density discs typically produce $\sim$keV-peaked flares with weak spectral evolution, whereas high-density discs show softer early emission and late-time hardening. A depletion-time estimate calibrated to our results suggests characteristic durations of hours to days for intermediate-mass secondaries, and yields $t_{\rm flare} \propto P_{\rm QPE}$. We discuss implications for QPE-like transients and for the SMBH-binary candidate OJ 287. Our framework does not include radiative feedback on the gas, therefore the luminosities should be interpreted only as baseline estimates of the available power for radiation.

==> README.txt <==
Final accepted manuscript: main.tex
Compile with pdfLaTeX and BibTeX.
main.bbl is the compiled bibliography used in the accompanying PDF.
The three .bib files contain the cited references.
mnras.cls and mnras.bst are the journal class and bibliography style.
plots/ contains the nine figure files used by main.tex.

